Amazon Locker Capacity Management

Amazon Locker is a self-service delivery or pickup location where customers can pick up packages and drop off returns. A basic first-come-first-served policy for accepting package delivery requests to lockers results in lockers becoming full with standard shipping speed (3-5 day shipping) packages, and leaving no space left for expedited packages which are mostly Next-Day or Two-Day shipping. This paper proposes a solution to the problem of determining how much locker capacity to reserve for different ship-option packages. Yield management is a much researched field with popular applications in the airline, car rental, and hotel industries. However, Amazon Locker poses a unique challenge in this field since the number of days a package will wait in a locker (package dwell time) is, in general, unknown. The proposed solution combines machine learning techniques to predict locker demand and package dwell time, and linear programming to maximize throughput in lockers. The decision variables from this optimization provide optimal capacity reservation values for different ship options. This resulted in a year-over-year increase of 9% in Locker throughput worldwide during holiday season of 2018, impacting millions of customers.

==> accuracy-30-lockers-a.dat <==
0.9 1.1 4.6       59.0                 0.9       5.8                
1.9 2.1 15.4 33.7 3.4 6.3
2.9 3.1 7.4 49.6 4.6 6.1
3.9 4.1 5.2 55.4 1.2 7.7
4.9 5.1 9.9 37.4 3.7 3.6
5.9 6.1 4.7 60.4 2.1 5.7
6.9 7.1 11.8 51.7 1.6 6.8
7.9 8.1 3.0 73.6 0.8 8.8
8.9 9.1 7.8 55.3 2.0 8.9
9.9 10.1 7.2 60.6 1.4 7.3
10.9 11.1 9.0 51.7 3.0 4.2
11.9 12.1 8.4 48.0 1.2 5.3
12.9 13.1 5.5 65.3 1.8 7.9
13.9 14.1 2.7 70.2 0.6 9.9
14.9 15.1 13.8 41.8 3.7 11.4
15.9 16.1 8.3 51.2 2.6 5.8
16.9 17.1 12.3 37.9 2.2 7.7
17.9 18.1 10.5 45.2 1.8 6.7
18.9 19.1 12.5 46.8 4.1 4.6
19.9 20.1 5.3 60.9 1.4 6.9
20.9 21.1 6.7 61.2 2.6 3.4
21.9 22.1 8.7 55.7 1.4 10.1
22.9 23.1 4.4 53.3 4.0 5.1
23.9 24.1 11.0 46.2 4.4 3.1
24.9 25.1 3.1 61.9 1.0 8.6
25.9 26.1 6.8 67.6 2.5 6.2
26.9 27.1 2.5 76.9 0.3 8.8
27.9 28.1 4.8 42.2 4.1 4.9
28.9 29.1 10.5 56.1 3.2 3.3


==> accuracy-30-lockers.dat <==
1 1229261  4.6       59.0                 0.9       5.8                
2 1510691  15.4      33.7                 3.4       6.3                
3 1565811  7.4       49.6                 4.6       6.1                
4 1605161  5.2       55.4                 1.2       7.7                
5 1695201  9.9       37.4                 3.7       3.6                
6 1781041  4.7       60.4                 2.1       5.7                
7 1820261  11.8      51.7                 1.6       6.8                
8 1941391  3.0       73.6                 0.8       8.8                
9 2358131  7.8       55.3                 2.0       8.9                
10 3213991  7.2       60.6                 1.4       7.3                
11 3597851  9.0       51.7                 3.0       4.2                
12 3723761  8.4       48.0                 1.2       5.3                
13 4812981  5.5       65.3                 1.8       7.9                
14 5181421  2.7       70.2                 0.6       9.9                
15 5415801  13.8      41.8                 3.7       11.4                
16 5491481  8.3       51.2                 2.6       5.8                
17 5545271  12.3      37.9                 2.2       7.7                
18 6121131  10.5      45.2                 1.8       6.7                
19 6135271  12.5      46.8                 4.1       4.6                
20 6184541  5.3       60.9                 1.4       6.9                
21 6413441  6.7       61.2                 2.6       3.4                
22 6712001  8.7       55.7                 1.4       10.1                
23 7078251  4.4       53.3                 4.0       5.1                
24 8403461  11.0      46.2                 4.4       3.1                
25 8599251  3.1       61.9                 1.0       8.6                
26 8874301  6.8       67.6                 2.5       6.2                
27 8934001  2.5       76.9                 0.3       8.8                
28 8976321  4.8       42.2                 4.1       4.9                
29 9587241  10.5      56.1                 3.2       3.3         				


==> accuracy-actual-lambda.dat <==
0.80 4/15/18	28
1.80 4/16/18	27
2.803 4/17/18	25
3.80 4/18/18	36
4.80 4/19/18	32
5.80 4/20/18	34
6.80 4/21/18	29


==> accuracy-actual-ruby.dat <==
0.80 4/15/18	0.1
1.80 4/16/18	13
2.80 4/17/18	9
3.80 4/18/18	10
4.80 4/19/18	4
5.80 4/20/18	8
6.80 4/21/18	4


==> accuracy-proportion-lambda.dat <==
1.20 4/15/18	58.22
2.20 4/16/18	58.22
3.20 4/17/18	58.22
4.20 4/18/18	58.22
5.20 4/19/18	58.22
6.20 4/20/18	58.22
7.20 4/21/18	58.22


==> accuracy-proportion-ruby.dat <==
1.20 4/15/18	7.65
2.20 4/16/18	7.65
3.20 4/17/18	7.65
4.20 4/18/18	7.65
5.20 4/19/18	7.65
6.20 4/20/18	7.65
7.20 4/21/18	7.65


==> accuracy-random-forest-lambda.dat <==
1 4/15/18	27.03
2 4/16/18	27.87
3 4/17/18	32.19
4 4/18/18	38.84
5 4/19/18	37.67
6 4/20/18	31.51
7 4/21/18	26.26


==> accuracy-random-forest-ruby.dat <==
1 4/15/18	0.77
2 4/16/18	11.83
3 4/17/18	9.48
4 4/18/18	10.32
5 4/19/18	7.98
6 4/20/18	6.87
7 4/21/18	5.19


==> home-ratio.dat <==
14.1 .11
15.1 .11
16.1 .11
17.1 .12
18.1 .11
19.1 .12
20.1 .11
21.1 .12
22.1 .11
23.1 .13


==> locker-growth.dat <==
2016.10 1
2017.10 1.64
2018.10 2.35


==> locker-ratio.dat <==
13.9 .06
14.9 .11
15.9 .15
16.9 .03
17.9 .08
18.9 .04
19.9 .05
20.9 .14
21.9 .18
22.9 .08


==> model-implementation.dat <==
1 19.4 US
2 16.1 FR
3 7.5  IT



==> package-dwell-time.dat <==
13.8 0.85 14 1.15 14.2 1.62
14.8 0.77 15 0.91 15.2 1.54
15.8 0.74 16 1.01 16.2 1.34
16.8 0.69 17 0.86 17.2 1.50
17.8 0.74 18 1.28 18.2 1.40
18.8 0.68 19 1.10 19.2 1.44
19.8 0.76 20 1.23 20.2 1.32
20.8 0.79 21 1.07 21.2 1.87
21.8 0.85 22 1.27 22.2 1.59
22.8 0.66 23 1.30 23.2 1.50


==> package-growth.dat <==
2015.90 1 
2016.90 2.20 
2017.90 4.45 


==> packages-delivered.dat <==
2016 5980000
2017 13200000
2018 26600000
2019 47700000
2020 101200000
2021 168600000


==> simulation-accuracy.dat <==
1 Boson                98.9
2 Seth                 92.6
3 Berlin               96.1
4 Grape                99.3


==> throughput-increase.dat <==
1          23.85                                                              \
2          22.74                                                              \
3          20.51                                                              \
4          19.87                                                              \
5          19.13                                                              \
6          18.89                                                              \
7          18.84                                                              \
8          18.22                                                              \
9          12.07                                                              \
10         8.72                                                               \
11         8.50                                                               \
12         7.20                                                               \
13         7.15                                                               \
14         7.13                                                               \
15         4.57                                                               \
16         3.98                                                               \
17         3.08                                                               \
18         2.66                                                               \
19         2.30                                                               \
20         2.12                                                               \
21         2.08                                                               \
22         0.60                                                               \
23         0.29                                                               \
24         0.28                                                               \
25         0.08                                                               \
26         0.05                                                               \
27         0.00                                                               \
28         0.00                                                               \
29         0.00                                                               \
30         0.00                                                       

